Measurement of the vertical atmospheric density profile from the X-ray Earth occultation of the Crab Nebula with Insight-HXMT

In this paper, the X-ray Earth occultation (XEO) of the Crab Nebula is investigated by using the Hard X-ray Modulation Telescope (Insight-HXMT). The pointing observation data on the 30th September, 2018 recorded by the Low Energy X-ray telescope (LE) of Insight-HXMT are selected and analyzed. The extinction lightcurves and spectra during the X-ray Earth occultation process are extracted. A forward model for the XEO lightcurve is established and the theoretical observational signal for lightcurve is predicted. The atmospheric density model is built with a scale factor to the commonly used MSIS density profile within a certain altitude range. A Bayesian data analysis method is developed for the XEO lightcurve modeling and the atmospheric density retrieval. The posterior probability distribution of the model parameters is derived through the Markov Chain Monte Carlo (MCMC) algorithm with the NRLMSISE-00 model and the NRLMSIS 2.0 model as basis functions and the best-fit density profiles are retrieved respectively. It is found that in the altitude range of 105--200 km, the retrieved density profile is 88.8% of the density of NRLMSISE-00 and 109.7% of the density of NRLMSIS 2.0 by fitting the lightcurve in the energy range of 1.0--2.5 keV based on XEOS method. In the altitude range of 95--125 km, the retrieved density profile is 81.0% of the density of NRLMSISE-00 and 92.3% of the density of NRLMSIS 2.0 by fitting the lightcurve in the energy range of 2.5--6.0 keV based on XEOS method. In the altitude range of 85--110 km, the retrieved density profile is 87.7% of the density of NRLMSISE-00 and 101.4% of the density of NRLMSIS 2.0 by fitting the lightcurve in the energy range of 6.0--10.0 keV based on XEOS method. This study demonstrates that the XEOS from the X-ray astronomical satellite Insight-HXMT can provide an approach for the study of the upper atmosphere.

==> README_copernicus_package_6_4.txt <==
File: README_copernicus_package_6_4.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.4, 16 August 2021
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2021 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.32, 7 July 2021
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 16 August 2021
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.3, January 2021 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.

==> table5.txt <==
1.0-2.5kev :

105--200 km：
                         AIC             BIC            chi2/dof        PTE 
high_f107 :       359.7696   370.3894         3.0401         0.0

low_f107:         175.5304    186.1503         1.4640        0.0005

high_ap:           776.5131    787.1329        6.2959        0.0

low_ap:            211.5877    222.2075        1.8385        2.3792e-08


利用拟合的全部能段：
                         AIC             BIC            chi2/dof        PTE 
high_f107 :       810.9566   821.5764         1.4713         3.6803e-12

low_f107:         601.0952    611.7150        1.0458         0.2216

high_ap:           1250.2482    1260.8681       2.2597       0.0

low_ap:            638.9540    649.5738        1.1406         0.01236


6.0--10.0 kev:
85--110 km：
                         AIC             BIC            chi2/dof        PTE 
high_f107 :      43.1964       53.8162        1.2906         0.1288

low_f107:        45.2159       55.8357        1.4097         0.0647

high_ap:          42.8608      53.4807         1.1794      0.2262

low_ap:          45.7532        56.3730        1.4291       0.0574












